Unsupervised Disentanglement of Pose, Appearance and Background from Images and Videos

Unsupervised landmark learning is the task of learning semantic keypoint-like representations without the use of expensive input keypoint-level annotations. A popular approach is to factorize an image into a pose and appearance data stream, then to reconstruct the image from the factorized components. The pose representation should capture a set of consistent and tightly localized landmarks in order to facilitate reconstruction of the input image. Ultimately, we wish for our learned landmarks to focus on the foreground object of interest. However, the reconstruction task of the entire image forces the model to allocate landmarks to model the background. This work explores the effects of factorizing the reconstruction task into separate foreground and background reconstructions, conditioning only the foreground reconstruction on the unsupervised landmarks. Our experiments demonstrate that the proposed factorization results in landmarks that are focused on the foreground object of interest. Furthermore, the rendered background quality is also improved, as the background rendering pipeline no longer requires the ill-suited landmarks to model its pose and appearance. We demonstrate this improvement in the context of the video-prediction task.

==> data_bair_perceptual.txt <==
t,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
oursalexmean,0.04349557,0.04884444,0.06294394,0.06631927,0.07457216,0.07625019,0.07812035,0.07995618,0.08695312,0.08717091,0.08936816,0.09043966,0.09427726,0.09378029,0.09592682,0.09718126,0.09979714,0.0985857,0.09991096,0.10031033,0.10056733,0.10142238,0.10196184,0.10314132,0.10393257,0.10486127,0.10497805,0.10589333
oursalexstderr,0.00271847,0.00305278,0.003934,0.00414495,0.00466076,0.00476564,0.00488252,0.00499726,0.00543457,0.00544818,0.00558551,0.00565248,0.00589233,0.00586127,0.00599543,0.00607383,0.00623732,0.00616161,0.00624443,0.0062694,0.00628546,0.0063389,0.00637262,0.00644633,0.00649579,0.00655383,0.00656113,0.00661833
savpdetalexmean,0.03208078,0.03973285,0.06460832,0.06861873,0.07776167,0.07938035,0.08342482,0.08522455,0.09124286,0.09248877,0.09515624,0.09639338,0.10144619,0.10269199,0.10355341,0.10428186,0.10551933,0.10531091,0.1057891,0.10749038,0.10841668,0.10908847,0.10863772,0.10963333,0.1107806,0.11188724,0.11371335,0.11418609
savpdetalexstderr,0.00130316,0.00190733,0.00260961,0.00280806,0.00315043,0.00317656,0.00323955,0.00333577,0.00339246,0.00340644,0.0034361,0.00342525,0.00360553,0.00369805,0.00363361,0.00365338,0.00351195,0.00347451,0.0034359,0.00350641,0.0034626,0.00351367,0.00337437,0.00336866,0.00341813,0.00344413,0.00344617,0.0035439
savpdetalexmax,0.09890763,0.17495129,0.23401362,0.25977427,0.24681883,0.2457614,0.28756323,0.30416897,0.28437284,0.28156763,0.26960623,0.28609362,0.3292575,0.3332913,0.28046644,0.29735914,0.26180884,0.25351354,0.27550143,0.28466058,0.27566865,0.2777769,0.27563885,0.27000633,0.29098064,0.29759744,0.3245831,0.31852162
savpdetvggmean,0.06219627,0.07347152,0.1115068,0.11656673,0.1294578,0.13244227,0.1363458,0.1381835,0.14588726,0.14735074,0.15211348,0.15467873,0.15948054,0.16068791,0.1646803, 0.16558118,0.16468018,0.16412838,0.16585098,0.16752993, 0.16884995,0.17048025,0.17224616,0.17276794,0.17276178,0.17356288,0.17662789,0.1782986
savpdetvggstderr,0.00208745,0.00269994,0.00323989,0.00340213,0.0036958,0.00372493,0.00375391,0.00381313,0.00393609,0.00396929,0.00399115,0.00403816,0.00412895,0.00417475,0.00431166,0.00434686,0.00407131,0.00407398,0.00404498,0.0040874,0.00408913,0.00413389,0.0041186,0.00407754,0.00396889,0.00396519,0.00396567,0.00404186
oursvggmean,0.09471258,0.1025916,0.12804867,0.13311023,0.14374387,0.1468389,0.15033312,0.15245922,0.16136889,0.16229945,0.16518918,0.16762182,0.1716237,0.17217223,0.17784815,0.17854612,0.17817731,0.17747958,0.18097892,0.18226704,0.182416,0.18339951,0.18590185,0.18656677,0.18810359,0.18763965,0.19052367,0.19106723
oursvggstderr,0.00241261,0.00274802,0.00331778,0.00354132,0.00362899,0.0037852,0.00377937,0.0038515,0.00416608,0.00426453,0.00425733,0.00430651,0.00444984,0.0044433,0.00445206,0.00451789,0.00447737,0.00452976,0.00444547,0.00447031,0.00439269,0.00443949,0.00446179,0.00441741,0.00431098,0.00429081,0.00425658,0.00425545
savp0alexmean,0.04231261,0.04920667,0.06197645,0.06521333,0.07208161,0.07162552,0.07763997,0.07834727,0.08575585,0.08624356,0.09102073,0.09206844,0.09889734,0.09892396,0.10310848,0.1039619,0.10904547,0.10695545,0.10632308,0.1045774,0.10685421,0.10693045,0.10718381,0.10829776,0.10908031,0.10878205,0.10887618,0.108966
savp0vggmean,0.0860069,0.09557666,0.11883518,0.12256987,0.13134837,0.13258894,0.140389,0.1428128,0.15284471,0.15404423,0.16098043,0.16448002,0.16993627,0.17084417,0.17736098,0.17815013,0.1817805,0.1813414,0.18245478,0.18267043,0.1848225,0.18472669,0.1872287,0.18676172,0.18879059,0.18778895,0.18910277,0.18928413
savp0vggstderr,0.00355136,0.00403326,0.0037731,0.00393177,0.00391336,0.00399042,0.00406162,0.00416969,0.00428011,0.00431279,0.00426591,0.00431215,0.00425569,0.00428557,0.00442999,0.00454492,0.0044241,0.00431486,0.00406023,0.00412191,0.00408389,0.00411723,0.00406673,0.00413123,0.00393352,0.00390437,0.00388035,0.0039305
savp1vggmean,0.0855866,0.09386565,0.11294761,0.11739226,0.1276556,0.13178618,0.14289093,0.14622912,0.15827778,0.16002701,0.16471039,0.16857964,0.17461157,0.1766519,0.18616305,0.18746863,0.18406132,0.18247716,0.1850971,0.18648241,0.18708937,0.18702663,0.18897904,0.18900415,0.19034371,0.18915728,0.19065878,0.19072486
savp1alexmean,0.04192539,0.04749068,0.05744148,0.06055961,0.06730411,0.07001476,0.07834289,0.08136187,0.0897662,0.09199809,0.09642949,0.09802094,0.1043677,0.10504583,0.10851987,0.10927813,0.10729183,0.10565713,0.10856112,0.11037094,0.11037342,0.10960844,0.1105005,0.11115821,0.11300118,0.11270483,0.11318529,0.11304764
savp1alexstderr,0.00204201,0.00253213,0.0024812,0.00263154,0.00288033,0.00291691,0.00311588,0.00316535,0.00335012,0.00348856,0.00351875,0.00360236,0.0038037,0.00383875,0.00357147,0.00359715,0.00335476,0.00333206,0.00333284,0.00343281,0.00348713,0.00337965,0.00338538,0.00346816,0.00330088,0.00329668,0.00341016,0.00345251
savp2vggmean,0.08439999,0.09471988,0.11564705,0.12068901,0.13324946,0.13686642,0.14493796,0.14698327,0.15682632,0.15930718,0.1667661,0.16952528,0.17469771,0.17611472,0.17985858,0.1811289,0.18152197,0.18065734,0.18440577,0.18624099,0.1856793,0.1859696,0.18944746,0.18927842,0.18910925,0.18946828,0.19539914,0.19547261
savp2alexmean,0.04167682,0.04859713,0.06006135,0.06378739,0.07400981,0.07508294,0.08069709,0.08068119,0.08830149,0.09029493,0.095851,0.09722371,0.10153423,0.1016413,0.10437931,0.10481787,0.10766161,0.10674636,0.10935694,0.11022069,0.11172076,0.11071976,0.11198797,0.11215833,0.1110772,0.1114725,0.11627827,0.11705422
svgvggmean,0.06106948,0.07554794,0.11230066,0.11859653,0.13250993,0.13538268,0.1395564,0.14044885,0.1500212,0.15259641,0.1572462,0.15866554,0.1633763,0.16477083,0.16821754,0.16860932,0.16784386,0.16817117,0.1719601,0.17337865,0.17527302,0.17662685,0.18003999,0.1789985,0.17965704,0.17975987,0.18206993,0.18230398
svgvggstderr,0.00381684,0.00472175,0.00701879,0.00741228,0.00828187,0.00846142,0.00872227,0.00877805,0.00937632,0.00953728,0.00982789,0.0099166,0.01021102,0.01029818,0.0105136,0.01053808,0.01049024,0.0105107,0.01074751,0.01083617,0.01095456,0.01103918,0.0112525,0.01118741,0.01122857,0.01123499,0.01137937,0.011394
svgalexmean,0.02877136,0.03680343,0.06090496,0.06527761,0.0753402,0.07585182,0.07975107,0.08160939,0.08938193,0.09141623,0.09455582,0.09541132,0.09828033,0.09819775,0.09864095,0.09912493,0.10280497,0.10213136,0.10410667,0.10516249,0.10759849,0.10836805,0.10949174,0.10959543,0.11235043,0.11282205,0.11497892,0.11404452
svgalexstderr,0.00125935,0.00161496,0.00261074,0.00277475,0.00297165,0.00291463,0.00301448,0.00311332,0.00346045,0.0035089,0.00361728,0.00373338,0.00366782,0.0037381,0.00347276,0.00342293,0.00354674,0.00352462,0.00358235,0.00358304,0.0036948,0.00367354,0.00360606,0.003549,0.00357116,0.00352965,0.00360787,0.00365158
oursalexmeaninv,0.95650443,0.95115556,0.93705606,0.93368073,0.92542784,0.92374981,0.92187965,0.92004382,0.91304688,0.91282909,0.91063184,0.90956034,0.90572274,0.90621971,0.90407318,0.90281874,0.90020286,0.9014143,0.90008904,0.89968967,0.89943267,0.89857762,0.89803816,0.89685868,0.89606743,0.89513873,0.89502195,0.89410667
oursv2alexmeaninv, 0.9739773 , 0.9687069 , 0.9506794 , 0.9466042 , 0.9366234 , 0.93485105, 0.9294341 , 0.9273969 , 0.9241869 , 0.92345446, 0.9217089 , 0.91994536, 0.91347516, 0.91258   , 0.91086245, 0.91059333, 0.9095421 , 0.9100143 , 0.908186  , 0.9075476 , 0.90827584, 0.90790623, 0.90855855, 0.90778655, 0.90732944, 0.90592283, 0.90405315, 0.90401715
oursv2alexstderr, 0.00107557, 0.00140142, 0.0019915 , 0.00224989, 0.00277965, 0.00286925, 0.00307064, 0.00313064, 0.00341336, 0.00342025, 0.00333755, 0.00337585, 0.00374295, 0.00376374, 0.0036298 , 0.00361796, 0.00354252, 0.00344577, 0.00346044, 0.00347269, 0.00336278, 0.00336728, 0.00330566, 0.00327675, 0.00330069, 0.00332001, 0.00334614, 0.00337083
oursv2alexmeaninvold, 0.97454596, 0.96936494, 0.95132613, 0.946269  , 0.9349177 , 0.9331965 , 0.92955434, 0.9273303 , 0.9223738 , 0.92129827, 0.91813344, 0.9159705 , 0.9097894 , 0.90976506, 0.90794814, 0.9069899 , 0.90548444, 0.90574664, 0.9035534 , 0.90283364, 0.90235054, 0.9019339 , 0.9038599 , 0.9026221 , 0.8998311 , 0.899073  , 0.8978791 , 0.8966201
oursv2alexstderrold, 0.00111304, 0.00139533, 0.00194771, 0.00217171, 0.00286566, 0.0029626 , 0.00312901, 0.00319428, 0.00339   , 0.00335155, 0.00331816, 0.00328397, 0.00363411, 0.00366699, 0.00363329, 0.00361637, 0.00362891, 0.00356548, 0.00354241, 0.00357463, 0.00352228, 0.00346991, 0.00342095, 0.00347282, 0.00341261, 0.00346347, 0.00353944, 0.0035818
savpdetalexmeaninv,0.96791922,0.96026715,0.93539168,0.93138127,0.92223833,0.92061965,0.91657518,0.91477545,0.90875714,0.90751123,0.90484376,0.90360662,0.89855381,0.89730801,0.89644659,0.89571814,0.89448067,0.89468909,0.8942109,0.89250962,0.89158332,0.89091153,0.89136228,0.89036667,0.8892194,0.88811276,0.88628665,0.88581391
savpdetvggmeaninv,0.93780373,0.92652848,0.8884932,0.88343327,0.8705422,0.86755773,0.8636542,0.8618165,0.85411274,0.85264926,0.84788652,0.84532127,0.84051946,0.83931209,0.8353197,0.83441882,0.83531982,0.83587162,0.83414902,0.83247007,0.83115005,0.82951975,0.82775384,0.82723206,0.82723822,0.82643712,0.82337211,0.8217014
oursvggmeaninv,0.90528742,0.8974084,0.87195133,0.86688977,0.85625613,0.8531611,0.84966688,0.84754078,0.83863111,0.83770055,0.83481082,0.83237818,0.8283763,0.82782777,0.82215185,0.82145388,0.82182269,0.82252042,0.81902108,0.81773296,0.817584,0.81660049,0.81409815,0.81343323,0.81189641,0.81236035,0.80947633,0.80893277
savp1vggmeaninv,0.9144134,0.90613435,0.88705239,0.88260774,0.8723444,0.86821382,0.85710907,0.85377088,0.84172222,0.83997299,0.83528961,0.83142036,0.82538843,0.8233481,0.81383695,0.81253137,0.81593868,0.81752284,0.8149029,0.81351759,0.81291063,0.81297337,0.81102096,0.81099585,0.80965629,0.81084272,0.80934122,0.80927514
savp1alexmeaninv,0.95807461,0.95250932,0.94255852,0.93944039,0.93269589,0.92998524,0.92165711,0.91863813,0.9102338,0.90800191,0.90357051,0.90197906,0.8956323,0.89495417,0.89148013,0.89072187,0.89270817,0.89434287,0.89143888,0.88962906,0.88962658,0.89039156,0.8894995,0.88884179,0.88699882,0.88729517,0.88681471,0.88695236
svgvggmeaninv,0.93893052,0.92445206,0.88769934,0.88140347,0.86749007,0.86461732,0.8604436,0.85955115,0.8499788,0.84740359,0.8427538,0.84133446,0.8366237,0.83522917,0.83178246,0.83139068,0.83215614,0.83182883,0.8280399,0.82662135,0.82472698,0.82337315,0.81996001,0.8210015,0.82034296,0.82024013,0.81793007,0.81769602
svgalexmeaninv,0.97122864,0.96319657,0.93909504,0.93472239,0.9246598,0.92414818,0.92024893,0.91839061,0.91061807,0.90858377,0.90544418,0.90458868,0.90171967,0.90180225,0.90135905,0.90087507,0.89719503,0.89786864,0.89589333,0.89483751,0.89240151,0.89163195,0.89050826,0.89040457,0.88764957,0.88717795,0.88502108,0.88595548

==> data_bair_ssim_psnr.txt <==
t,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
oursmeanpsnr,20.30179714, 19.69588196, 18.04669494, 17.80607333, 17.17847149, 17.07383093, 16.95718917, 16.88606196, 16.60774285, 16.58037935, 16.43287259, 16.41917531, 16.31355461, 16.29703849, 16.10636002, 16.07641068, 16.15438208, 16.18247497, 16.01143136, 15.98000466, 16.03395777, 15.98304977, 15.94772447, 15.8652536, 15.83881702, 15.84280591, 15.7795135, 15.73138652
savpmeanpsnr, 19.85975593, 19.45403536, 17.76079613, 17.65390048, 17.27762861, 17.27432956, 17.16325567, 17.09183729, 16.61891174, 16.55115738, 16.3680466,  16.2352389, 16.07898077, 16.04830768, 16.05030503, 16.01408043, 15.79251268, 15.78961233, 15.68531795, 15.74318484, 15.68940062, 15.64755849, 15.68700486, 15.69237481, 15.66595096, 15.66688255, 15.75486461, 15.74658547
svglpmeanpsnr, 23.33546004, 21.87793398, 19.02831723, 18.73046049, 17.87739125, 17.76769962, 17.59781801, 17.58008201, 17.23915462, 17.11460879, 16.83165016, 16.84492088, 16.69812998, 16.67490207, 16.73014771, 16.61962994, 16.62898943, 16.5719442, 16.46247699, 16.43915503, 16.3160486,  16.21334045, 16.14709487, 16.15268496, 16.2286266 , 16.19509298, 16.17740581, 16.21059977
savpdetmeanpsnr, 24.5727295,  23.38090677, 19.86264448, 19.49272809, 18.6301064,  18.49290535, 18.37411642, 18.31720944, 18.03394629, 17.92208862, 17.65412668, 17.56915064, 17.45928197, 17.40592496, 17.30330129, 17.2800615,  17.14450087, 17.16548301, 17.15026327, 17.0717396, 16.9732408, 16.91554751, 16.87606742, 16.82513454, 16.88083994, 16.84125885, 16.84300234, 16.79658849
svglperrpsnr, 0.23809082, 0.23085228, 0.23149343, 0.23990134, 0.2082482,  0.20712363, 0.2026488,  0.19938281, 0.19944332, 0.20367391, 0.19342303, 0.19106004, 0.18054752, 0.1821296,  0.18423089, 0.17493404, 0.1787758,  0.17722779, 0.17478563, 0.17997653, 0.18380441, 0.17736852, 0.16817588, 0.16572564, 0.16879645, 0.17219311, 0.16604568, 0.16699764
savperrpsnr, 0.25448037, 0.27232753, 0.21091266, 0.21221552, 0.19911149, 0.20632093, 0.20650724, 0.20345779, 0.1825213,  0.18300219, 0.18887568, 0.18654079, 0.17099371, 0.1704276,  0.17973284, 0.18120176, 0.17331641, 0.17086712, 0.15961267, 0.16351711, 0.15987417, 0.15808402, 0.15749128, 0.15655491, 0.14976963, 0.14704118, 0.14825928, 0.14601727
savpdeterrpsnr, 0.21952715, 0.23120465, 0.2149588,  0.22055639, 0.2107789,  0.20913315, 0.20529579, 0.20791662, 0.20163828, 0.19947235, 0.20291068, 0.2022201, 0.20033865, 0.19948772, 0.19945094, 0.19656098, 0.18441949, 0.18673222, 0.18694426, 0.18426345, 0.174747, 0.17597096, 0.16954311, 0.17064107, 0.17134553, 0.17167911, 0.16918875, 0.1701945
ourserrpsnr, 0.1778571,  0.18447637, 0.17294893, 0.17615651, 0.1731622,  0.17917842, 0.17945057, 0.18165879, 0.18189564, 0.18424386, 0.18258788, 0.18603164, 0.18422914, 0.1842321, 0.18061664, 0.17829078, 0.17689658, 0.17838871, 0.17373716, 0.17218862, 0.16974168, 0.1677122, 0.16627896, 0.16455858, 0.15968951, 0.16198457, 0.1594493,  0.15564797
oursmeanssim,0.84525127, 0.83164129, 0.7981515,  0.79317797, 0.78006483, 0.77632229,0.77307622, 0.77007659, 0.76204613, 0.76083726, 0.75509156, 0.75345338, 0.74895162, 0.74771869, 0.74173116, 0.74063018, 0.74187673, 0.74275797,0.73930591, 0.73755811, 0.73800348, 0.73545011, 0.7327039, 0.73087912,0.73068017, 0.73002636, 0.7273517,0.72591086
savpmeanssim,0.87181819, 0.85983795, 0.82978255, 0.82597864, 0.81506495, 0.81297071 ,0.80517718, 0.80262496, 0.79181567, 0.78932282, 0.77995435, 0.77493601,0.7675851,  0.76541954, 0.76139145, 0.75973526, 0.75573058, 0.75642115,0.75484387, 0.75462964, 0.75024006, 0.74855394, 0.74755855, 0.74682768,0.74504843, 0.74454525, 0.74544448, 0.74466881
savpdetmeanssim, 0.93293835, 0.91593904, 0.86872961, 0.86257591, 0.84821839, 0.84537904,0.84215819, 0.83942945, 0.83116501, 0.82924165, 0.82092431, 0.81867894,0.81463126, 0.8126776, 0.80777498, 0.80693439, 0.80571523, 0.80643733,0.80544346, 0.80293303, 0.79928789, 0.79771563, 0.79590573, 0.79479232,0.79660608, 0.79483738, 0.79158706, 0.78983453
svglpmeanssim, 0.91806133, 0.89724948, 0.84819666, 0.84146487, 0.82622958, 0.82358351, 0.81860484, 0.81802457, 0.80763406, 0.80379311, 0.7954334,  0.79429843, 0.78923983, 0.78745253, 0.78616183, 0.78447319, 0.78606959, 0.78468219, 0.78026197, 0.77829078, 0.77299374, 0.77008785, 0.76702182, 0.76732328, 0.76821855, 0.76637193, 0.76561345, 0.7658716
savpdeterrssim, 0.00280907, 0.00375239, 0.00437678, 0.00463972, 0.00485802, 0.00492534, 0.00485841, 0.00492054, 0.00493148, 0.00496379, 0.00515636, 0.00518709, 0.00513247, 0.00518757, 0.00534047, 0.00533033, 0.00514152, 0.00513888, 0.00518189, 0.00520709, 0.00515744, 0.00521641, 0.00519844, 0.00523593, 0.00510831, 0.00509879, 0.00499463, 0.00503977
ourserrssim, 0.00412549, 0.00446474, 0.00487422, 0.00500868, 0.00502629, 0.0052558, 0.00525851, 0.00532062, 0.00545627, 0.00555169, 0.00564225, 0.00574539, 0.00583337, 0.00585974, 0.00588092, 0.00584068, 0.0058845, 0.00590419, 0.00584004, 0.00581275, 0.00573915, 0.00573292, 0.00576567, 0.0057235, 0.00555713, 0.00558002, 0.00547214, 0.005419
svglperrssim, 0.00336356, 0.00399576, 0.00512222, 0.00538233, 0.0052469,  0.00523367, 0.00513769, 0.00512432, 0.00544017, 0.00557528, 0.00565217, 0.00567547, 0.00553, 0.00562308, 0.00561305, 0.00546546, 0.00545429, 0.00551357, 0.00567269, 0.00569301, 0.00575592, 0.00572892, 0.00558425, 0.00552695, 0.0053742,  0.00543564, 0.00532759, 0.00524523
savperrssim, 0.00500627, 0.00558801, 0.00533565, 0.00548022, 0.00532553, 0.00540006, 0.00552303, 0.0056295, 0.00551115, 0.00554194, 0.00574178, 0.00572726, 0.0055751,  0.00551895, 0.00561925, 0.00566228, 0.00552946, 0.00550702, 0.00529508, 0.00538887, 0.00544679, 0.00548936, 0.00540052, 0.00543764, 0.005413,   0.00530684, 0.00518091, 0.00515971
oursv2meanssimold, 0.91694847, 0.90231894, 0.85444175, 0.84520532, 0.82920353, 0.8263633 , 0.82053606, 0.8171445 , 0.80628499, 0.80479708, 0.79863324, 0.7945477 , 0.78843104, 0.78764024, 0.78398516, 0.78356119, 0.78341509, 0.78385843, 0.77836068, 0.77585916, 0.77687749, 0.77602549, 0.775558  , 0.7742571 , 0.77242938, 0.77160225, 0.76809703, 0.76858313
oursv2errssimold, 0.0033741 , 0.00388676, 0.00446634, 0.00488529, 0.00535181, 0.00541809, 0.0055016 , 0.00560182, 0.00556002, 0.00563694, 0.00568089, 0.00566094, 0.00575348, 0.00572785, 0.00575167, 0.00575709, 0.00553091, 0.00555031, 0.00543096, 0.00551904, 0.00556448, 0.0055702 , 0.00550375, 0.00546078, 0.00529559, 0.00533333, 0.0053154 , 0.00539908
oursv2meanpsnrold, 23.45478357, 22.5033826 , 19.48162744, 19.03888147, 18.27405018, 18.15505826, 18.01473873, 17.90817455, 17.41331978, 17.37983446, 17.18182045, 17.00162288, 16.87189002, 16.82833764, 16.73292556, 16.72750142, 16.68405758, 16.68138717, 16.45079202, 16.41781223, 16.59086111, 16.57933733, 16.5904331 , 16.52216497, 16.40116892, 16.41625555, 16.39869924, 16.44176237
oursv2errpsnrold, 0.21812127, 0.22443966, 0.20445799, 0.21697419, 0.21574794, 0.21374074, 0.20731417, 0.21067479, 0.19782204, 0.2034242 , 0.19837841, 0.19108839, 0.19394262, 0.19344543, 0.19518855, 0.19762758, 0.18377622, 0.18653783, 0.17728468, 0.1810669 , 0.18325686, 0.18001333, 0.17280399, 0.16947028, 0.16653135, 0.16938672, 0.16606126, 0.17084121
oursv2meanssim, 0.91968089, 0.9043712 , 0.8527549 , 0.84724311, 0.83264264, 0.82923692, 0.82219459, 0.81974845, 0.81647321, 0.81531716, 0.80878074, 0.80506074, 0.79712871, 0.79512463, 0.79280272, 0.79262233, 0.79464545, 0.79498366, 0.79196695, 0.79119436, 0.7915497 , 0.79033342, 0.79033847, 0.79047557, 0.7915219 , 0.79012979, 0.78501522, 0.78381297
oursv2meanpsnr, 23.58752694, 22.58415524, 19.32055035, 19.01447205, 18.28302789, 18.17962572, 17.87354995, 17.82441189, 17.82240145, 17.74269145, 17.44918201, 17.33909529, 17.08145628, 17.00978297, 16.87492863, 16.86075843, 16.97288024, 16.95138863, 16.79636117, 16.80556217, 16.8198937 , 16.79693433, 16.84692196, 16.86444948, 16.93438942,  16.91436852, 16.79169981, 16.77052575
oursv2errssim, 0.00349766, 0.00402713, 0.00461664, 0.00492924, 0.00517941, 0.00532022, 0.00535599, 0.0054659 , 0.00554804, 0.00557036, 0.00539662, 0.00546349, 0.00550298, 0.00559862, 0.00554999, 0.00549747, 0.00534541, 0.00526448, 0.0052338 , 0.00527841, 0.00505478, 0.00508179, 0.00494485, 0.0049405 , 0.00486071, 0.00489183, 0.00481519, 0.00483707
oursv2errpsnr, 0.21607633, 0.22572967, 0.20231228, 0.21326658, 0.21474574, 0.22096084, 0.20770226, 0.21213353, 0.21796119, 0.21821565, 0.20372916, 0.20509661, 0.20081425, 0.20222605, 0.1910906 , 0.18949423, 0.18685743, 0.18325927, 0.18233026, 0.18503183,  0.1786295 , 0.17802943, 0.16515451, 0.16688349, 0.17009291, 0.17317365, 0.1654438 , 0.1681641

==> data_bbc_keypoints.txt <==
t, 10, 20, 30, 40
ours, 80.4, 85.2, 86.8, 86.7
oursstd, 1.36, 0.45, 0.5, 0.39
baselinetemp, 73.7, 82.1, 82.8, 82.1
baselinetempstd, 0.72, 0.4, 0.3, 0.44
baselinewarp, 74.0, 81.6, 84.17, 84.87
baselinewarpstd, 2.23, 1.24, 0.5, 0.6

==> data_human36heatmap.txt <==
rank,nomask16,mask16,nomask12,mask12,nomask8,mask8
1, 0.05 ,8.21908245  ,0.36696403   ,4.83287928   ,0.30999779   , 2.52851298               
2, 1.50 ,19.83202289 ,0.96481457   ,5.82357124   ,0.35785421   , 30.11747859
3, 5.48 ,32.13464714 ,2.90385385   ,16.64161639  ,23.41961565  , 36.2846997 
4, 11.14,37.48734319 ,43.98622233  ,39.45318567  ,47.57915523  , 67.61122837
5, 11.96,40.91090914 ,44.4843691   ,39.75220304  ,57.9143886   , 70.11274873
6, 41.65,44.45233049 ,51.35413822  ,49.53643483  ,82.73035274  , 87.39726132
7, 50.21,53.75054871 ,65.224527    ,56.32988981  ,85.96323162  , 87.95975925
8, 50.61,55.15277268 ,67.81623463  ,77.48409412  ,97.99247386  , 99.72382715 
9, 54.72,56.14376607 ,72.34625849  ,78.39645318  ,,
10,66.41,78.53569877 ,73.56149614  ,86.72730505  ,,
11,74.45,84.66475482 ,93.16198534  ,89.91047558  ,,
12,83.13,89.05557153 ,94.83000246  ,99.73976601  ,,
13,84.51,92.37583044 ,,,,
14,96.90,93.20332236 ,,,,
15,99.52,99.13339921 ,,,,
16,99.80,99.79342471 ,,,,



























			     












			   
			   
			   
			   
			   
			   
			   
			   
			   
			   
			   
			   
			   









































==> data_kth_perceptual.txt <==
t,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39
savpdetalexmean,0.02065738,0.03849084,0.05299194,0.06550419,0.07713463,0.08546302,0.09517559,0.10305291,0.11048019,0.11793228,0.12223664,0.12663545,0.13164741,0.13496275,0.14004014,0.14446399,0.14989153,0.15484266,0.15952,0.16410571,0.16743228,0.17099482,0.17271459,0.17570718,0.17800668,0.18335326,0.18816374,0.19046614,0.19278085,0.19692
savpdetalexstderr,0.00066168,0.00103524,0.00130254,0.00152957,0.00184817,0.00185704,0.00204425,0.00223503,0.00229546,0.00243825,0.00247298,0.00258801,0.00265677,0.00276439,0.00295955,0.00309234,0.00320692,0.00331897,0.00343694,0.00354786,0.00365969,0.00381439,0.00389747,0.00403703,0.00406705,0.00419774,0.00426803,0.00438704,0.00462147,0.00484113
savp0alexmean,0.02920592,0.04567564,0.05598994,0.06462108,0.0733116,0.08048332,0.08739713,0.09426646,0.09989622,0.10614216,0.11193309,0.11788545,0.1244048,0.12887715,0.13309552,0.13680172,0.14374754,0.14997432,0.15419818,0.15821888,0.16218819,0.16590647,0.16811998,0.1704116,0.1738565,0.1778019,0.18140368,0.1820722,0.183739,0.18502222
savp0alexstderr,0.00094957,0.00121752,0.00151308,0.00164174,0.00189138,0.0019048,0.00206227,0.00212693,0.00206757,0.00227394,0.00236215,0.00259274,0.00275924,0.00276276,0.00286842,0.00291965,0.00300648,0.0030983,0.00322708,0.0033996,0.003488,0.00360059,0.00361058,0.00369185,0.00375613,0.00391037,0.00409119,0.00423518,0.00444599,0.00463133
savpdetvggmean,0.0385993,0.07042313,0.09716909,0.11866459,0.13725655,0.15338497,0.1679692,0.18049958,0.19182691,0.2015433,0.21079737,0.22019508,0.22861928,0.23584433,0.24335043,0.25074834,0.25810012,0.26541454,0.2715651,0.27637002,0.2807412,0.2855232,0.29003498,0.29421845,0.29834843,0.3016706,0.3057501,0.30954188,0.31313935,0.31678426
savpdetvggstderr,0.00081643,0.00141817,0.00177025,0.00207158,0.00233462,0.00251422,0.0027008,0.00277536,0.00288688,0.00303064,0.00315828,0.0032819,0.00337356,0.00345527,0.00359142,0.00365702,0.003729,0.00379689,0.00388676,0.00401215,0.00406794,0.00419572,0.0042762,0.00429776,0.00437811,0.00441273,0.00447993,0.00452624,0.00460559,0.00468478
savp0vggmean,0.07225897,0.11192054,0.1352306,0.15073524,0.16370621,0.17391877,0.18301804,0.19309933,0.20265713,0.21014889,0.2202191,0.22773257,0.23665883,0.24614318,0.25520596,0.26263103,0.2678385,0.27246496,0.27732027,0.27967542,0.28354213,0.28733552,0.290939,0.29389545,0.29686427,0.29899794,0.30029547,0.30212688,0.30427718,0.30543202
savp0vggstderr,0.00207374,0.00228444,0.00245587,0.00257832,0.0027595,0.00288085,0.00306854,0.0031345,0.00324446,0.00328028,0.00334381,0.00343574,0.00350299,0.0036143,0.00368391,0.00371682,0.00367102,0.00364571,0.00361836,0.0036887,0.00365848,0.00370452,0.00374408,0.00379891,0.00395795,0.00398993,0.00408608,0.0042327,0.00432092,0.00437676
oursalexmean,0.09168265,0.09586189,0.09920527,0.10382535,0.10739097,0.11009189,0.11132214,0.11309227,0.11564296,0.11801629,0.11928909,0.12186607,0.12299587,0.12487169,0.12849014,0.13005424,0.13136365,0.13475032,0.13885912,0.14210583,0.14607759,0.14820273,0.14690208,0.14875853,0.1494919,0.15133199,0.15202914,0.15425725,0.15788342,0.15987095
oursalexstderr,0.00285365,0.00292002,0.00289392,0.00281597,0.00290491,0.00290532,0.00287661,0.00285432,0.00277266,0.00289982,0.00298928,0.0030474,0.00308588,0.00317727,0.00329516,0.0033422,0.00339648,0.00337925,0.00349617,0.00349307,0.00353372,0.00367197,0.00365528,0.00379131,0.00374791,0.00372348,0.00373915,0.00379042,0.00390764,0.00397692
oursvggmean,0.21316493,0.2174492,0.2218179,0.22625376,0.22995147,0.23395674,0.23679218,0.23867925,0.23976278,0.24093534,0.2419892,0.24323049,0.24494544,0.24685697,0.25029594,0.2524368,0.25452313,0.25851414,0.2616482,0.26389346,0.26557624,0.26903185,0.27048665,0.27066773,0.27221984,0.2733474,0.27466658,0.2762837,0.27737477,0.27855998
oursvggstderr,0.00371793,0.00365875,0.00361323,0.00353415,0.00352418,0.00347402,0.0034571,0.00349937,0.003471,0.00351286,0.00357312,0.00354785,0.00349827,0.00356225,0.00363461,0.00368989,0.0037048,0.00372776,0.00367497,0.00370117,0.00373207,0.00383095,0.00385348,0.00390431,0.00395446,0.00388921,0.00388183,0.00393679,0.00395062,0.00402734
oursvggmeancp,0.21316493,0.22429806,0.23984428,0.25409004,0.26614407,0.2768217,0.28503904,0.2921285,0.2985998,0.30440027,0.30984834,0.31435403,0.31819165,0.32233933,0.32590067,0.3289803,0.33125663,0.33349198,0.3348973,0.33583078,0.3369663,0.3391135,0.3408744,0.34269276,0.34408066,0.3453219,0.34665114,0.348427,0.3495668,0.3502199
oursvggstderrcp,0.00371793,0.00358067,0.00344962,0.00341536,0.00345042,0.00354791,0.00373284,0.00390062,0.00406889,0.00426086,0.00449543,0.00470068,0.00487463,0.00504332,0.00521352,0.00538654,0.00555842,0.00572023,0.00592373,0.00607968,0.00623169,0.00636786,0.00650782,0.0066122,0.00665444,0.00667907,0.00666407,0.00665902,0.00660932,0.00657557
ours16vggmean,0.21385488,0.21796964,0.2222698,0.22640929,0.2302927,0.23549384,0.23894359,0.24128024,0.2437561,0.24629962,0.24842855,0.24987859,0.2509804,0.2528515,0.25587624,0.2585437,0.26119962,0.2655259,0.26902744,0.27098307,0.2728619,0.27472016,0.2766573,0.2787205,0.2800529,0.28045717,0.28058392,0.28210655,0.28356925,0.28553453
ours16vggstderr,0.00380651,0.00374703,0.00370861,0.00365975,0.00361062,0.00352317,0.00353262,0.00352092,0.0035438,0.00359657,0.00362324,0.00362526,0.00360486,0.00366252,0.00374693,0.00378678,0.00379035,0.00385953,0.003868,0.00390561,0.00398446,0.00408236,0.00415739,0.00419167,0.00422202,0.00420144,0.00425938,0.00430704,0.00434863,0.00435494
ours16alexmean,0.09319855,0.09745642,0.10196107,0.10637151,0.1108156,0.11284934,0.11525013,0.11817705,0.12018664,0.12241157,0.12504794,0.12697843,0.12890609,0.13026848,0.13236924,0.13578047,0.1395936,0.14404644,0.14519303,0.14792307,0.15168896,0.15394337,0.15551196,0.15639478,0.1570884,0.15903956,0.15860997,0.1601577,0.16302115,0.16410114
ours16alexstderr,0.0031849,0.0032067,0.00317311,0.00316709,0.00315678,0.00310846,0.00302614,0.0030734,0.00307631,0.00310065,0.00312475,0.00321681,0.00329913,0.00335307,0.00341487,0.00355408,0.00364271,0.00367703,0.00373932,0.00378956,0.00392171,0.00409742,0.00421777,0.00430918,0.00428566,0.00433482,0.00433738,0.0044146,0.00458424,0.00465813
drnetalexmean,0.06759873,0.08316582,0.09905624,0.11546955,0.12982635,0.14018098,0.14953332,0.15869232,0.16707717,0.17284273,0.17758587,0.18430197,0.18980303,0.19170338,0.19672273,0.20445292,0.21087798,0.21544296,0.21921444,0.22277331,0.22995354,0.2343718,0.23735651,0.24062063,0.24288714,0.2444046,0.2465851,0.24757698,0.2506874,0.25471893
drnetalexstderr,0.00206651,0.00236977,0.00287252,0.00325587,0.00366364,0.00386266,0.00382024,0.00384222,0.00410207,0.00419166,0.0043111,0.00451324,0.00462449,0.00441967,0.00444805,0.00452027,0.00458087,0.00472169,0.00476881,0.00493566,0.00521558,0.00545391,0.00557375,0.00562574,0.00557742,0.00564004,0.00573601,0.00572191,0.00573942,0.00576877
drnetvggmean,0.14371042,0.1634978,0.18300821,0.20070611,0.21561632,0.2302249,0.24216425,0.25200397,0.26089635,0.26943597,0.2767211,0.28388554,0.28856903,0.29363278,0.2986624,0.3039016,0.31019458,0.31650776,0.3216022,0.32500097,0.3292989,0.33322427,0.33603334,0.3390022,0.34055576,0.34244755,0.34504473,0.34617087,0.3486822,0.3511884
drnetvggstderr,0.00325143,0.00326931,0.00344967,0.00369775,0.0038601,0.00393203,0.00390891,0.00397169,0.00409346,0.0042423,0.00426312,0.00430083,0.00430148,0.00428266,0.00422724,0.00421982,0.00424356,0.00430317,0.00428294,0.00431926,0.00445026,0.00452408,0.00454503,0.00453524,0.00453171,0.004557,0.00457704,0.00454238,0.00448466,0.00448775
oursv2vggmean,0.1231576,0.13289142,0.14259791,0.15033114,0.15679187,0.1617036,0.16572623,0.16952756,0.1720532,0.17504874,0.17844978,0.181156,0.18333264,0.1858294,0.18923786,0.19178472,0.19583763,0.2002366,0.20508221,0.20880675,0.21242267,0.2160333,0.21838906,0.2215924,0.22363368,0.22508371,0.2271035,0.2285378,0.22992213,0.23116311
oursv2vggstderr,0.00185689,0.00188461,0.00196126,0.00201154,0.00211664,0.00217274,0.00227206,0.00232119,0.00235536,0.0025024,0.00257316,0.00259808,0.00266259,0.00275597,0.00285113,0.00289474,0.00300691,0.00307267,0.00317955,0.00324393,0.00335492,0.00345761,0.00349355,0.00353431,0.00352083,0.00352515,0.00353833,0.00356456,0.00359477,0.00361031
oursv2alexmean,0.07119798,0.07794482,0.08373069,0.08891219,0.09306838,0.0976169,0.0984308,0.10155164,0.10412483,0.10675438,0.10903232,0.11204585,0.11494382,0.11574999,0.11874419,0.12011651,0.12378988,0.12772286,0.12996304,0.13217995,0.13543275,0.13858423,0.14136188,0.14411584,0.14730692,0.14927793,0.15208532,0.15454385,0.15564018,0.15728773
oursv2alexstderr,0.00183081,0.00189856,0.00195779,0.00197403,0.00213161,0.00219096,0.00209653,0.00212549,0.0021761,0.00232433,0.0024278,0.00247387,0.00256709,0.00260012,0.00275663,0.0027999,0.00298676,0.00309408,0.00320741,0.00335203,0.00345447,0.00358402,0.00364903,0.00374847,0.00379723,0.00386467,0.00392117,0.00397757,0.004121,0.00421502
savpdetalexmeaninv,0.97934262,0.96150916,0.94700806,0.93449581,0.92286537,0.91453698,0.90482441,0.89694709,0.88951981,0.88206772,0.87776336,0.87336455,0.86835259,0.86503725,0.85995986,0.85553601,0.85010847,0.84515734,0.84048,0.83589429,0.83256772,0.82900518,0.82728541,0.82429282,0.82199332,0.81664674,0.81183626,0.80953386,0.80721915,0.80308
savp0alexmeaninv,0.97079408,0.95432436,0.94401006,0.93537892,0.9266884,0.91951668,0.91260287,0.90573354,0.90010378,0.89385784,0.88806691,0.88211455,0.8755952,0.87112285,0.86690448,0.86319828,0.85625246,0.85002568,0.84580182,0.84178112,0.83781181,0.83409353,0.83188002,0.8295884,0.8261435,0.8221981,0.81859632,0.8179278,0.816261,0.81497778
savpdetvggmeaninv,0.9614007,0.92957687,0.90283091,0.88133541,0.86274345,0.84661503,0.8320308,0.81950042,0.80817309,0.7984567,0.78920263,0.77980492,0.77138072,0.76415567,0.75664957,0.74925166,0.74189988,0.73458546,0.7284349,0.72362998,0.7192588,0.7144768,0.70996502,0.70578155,0.70165157,0.6983294,0.6942499,0.69045812,0.68686065,0.68321574
oursalexmeaninv,0.90831735,0.90413811,0.90079473,0.89617465,0.89260903,0.88990811,0.88867786,0.88690773,0.88435704,0.88198371,0.88071091,0.87813393,0.87700413,0.87512831,0.87150986,0.86994576,0.86863635,0.86524968,0.86114088,0.85789417,0.85392241,0.85179727,0.85309792,0.85124147,0.8505081,0.84866801,0.84797086,0.84574275,0.84211658,0.84012905
oursvggmeaninv,0.78683507,0.7825508,0.7781821,0.77374624,0.77004853,0.76604326,0.76320782,0.76132075,0.76023722,0.75906466,0.7580108,0.75676951,0.75505456,0.75314303,0.74970406,0.7475632,0.74547687,0.74148586,0.7383518,0.73610654,0.73442376,0.73096815,0.72951335,0.72933227,0.72778016,0.7266526,0.72533342,0.7237163,0.72262523,0.72144002
ours16vggmeaninv,0.78614512,0.78203036,0.7777302,0.77359071,0.7697073,0.76450616,0.76105641,0.75871976,0.7562439,0.75370038,0.75157145,0.75012141,0.7490196,0.7471485,0.74412376,0.7414563,0.73880038,0.7344741,0.73097256,0.72901693,0.7271381,0.72527984,0.7233427,0.7212795,0.7199471,0.71954283,0.71941608,0.71789345,0.71643075,0.71446547
ours16alexmeaninv,0.90680145,0.90254358,0.89803893,0.89362849,0.8891844,0.88715066,0.88474987,0.88182295,0.87981336,0.87758843,0.87495206,0.87302157,0.87109391,0.86973152,0.86763076,0.86421953,0.8604064,0.85595356,0.85480697,0.85207693,0.84831104,0.84605663,0.84448804,0.84360522,0.8429116,0.84096044,0.84139003,0.8398423,0.83697885,0.83589886
drnetalexmeaninv,0.93240127,0.91683418,0.90094376,0.88453045,0.87017365,0.85981902,0.85046668,0.84130768,0.83292283,0.82715727,0.82241413,0.81569803,0.81019697,0.80829662,0.80327727,0.79554708,0.78912202,0.78455704,0.78078556,0.77722669,0.77004646,0.7656282,0.76264349,0.75937937,0.75711286,0.7555954,0.7534149,0.75242302,0.7493126,0.74528107
drnetvggmeaninv,0.85628958,0.8365022,0.81699179,0.79929389,0.78438368,0.7697751,0.75783575,0.74799603,0.73910365,0.73056403,0.7232789,0.71611446,0.71143097,0.70636722,0.7013376,0.6960984,0.68980542,0.68349224,0.6783978,0.67499903,0.6707011,0.66677573,0.66396666,0.6609978,0.65944424,0.65755245,0.65495527,0.65382913,0.6513178,0.6488116
oursv2vggmeaninv,0.8768424,0.86710858,0.85740209,0.84966886,0.84320813,0.8382964,0.83427377,0.83047244,0.8279468,0.82495126,0.82155022,0.818844,0.81666736,0.8141706,0.81076214,0.80821528,0.80416237,0.7997634,0.79491779,0.79119325,0.78757733,0.7839667,0.78161094,0.7784076,0.77636632,0.77491629,0.7728965,0.7714622,0.77007787,0.76883689
oursv2alexmeaninv,0.92880202,0.92205518,0.91626931,0.91108781,0.90693162,0.9023831,0.9015692,0.89844836,0.89587517,0.89324562,0.89096768,0.88795415,0.88505618,0.88425001,0.88125581,0.87988349,0.87621012,0.87227714,0.87003696,0.86782005,0.86456725,0.86141577,0.85863812,0.85588416,0.85269308,0.85072207,0.84791468,0.84545615,0.84435982,0.84271227
oursv2_64alexmean_inv,0.939844  , 0.93051386, 0.92290175, 0.9167344 , 0.90975434,       0.90350837, 0.8998982 , 0.8958713 , 0.8923539 , 0.88860565,       0.88441426, 0.8794076 , 0.87611836, 0.8724937 , 0.86769533,       0.8649746 , 0.85984176, 0.8552779 , 0.8515469 , 0.8494754 ,       0.8458983 , 0.8421057 , 0.8406426 , 0.8389473 , 0.83528095,       0.8307686 , 0.82898796, 0.8280302 , 0.82660806, 0.8247281
oursv2_64alexstderr,0.00205149, 0.00211015, 0.00219323, 0.00228979, 0.00243036,       0.0025526 , 0.00263616, 0.0027157 , 0.00270989, 0.00283858,       0.00298171, 0.00317442, 0.0032592 , 0.0034153 , 0.00356048,       0.00367985, 0.00388241, 0.00402289, 0.00419117, 0.00434811,       0.00447833, 0.00458765, 0.00470466, 0.0048544 , 0.00498531,       0.00504612, 0.00512008, 0.00518792, 0.00527846, 0.00543645
ours16_64alexmean,0.09188514,0.09680936,0.10183253,0.10726237,0.11290952,0.11737468,0.11992791,0.12312089,0.12575433,0.12790342,0.13065806,0.13325062,0.13592158,0.13814577,0.14027679,0.14437307,0.1481449,0.15086259,0.15348393,0.15685607,0.16132727,0.16415375,0.16594219,0.16772796,0.16895102,0.17203334,0.17270939,0.17342784,0.17470713,0.17613372
ours16_64alexstderr,0.00306367,0.00309856,0.00305215,0.0029793,0.003025,0.00301547,0.00294368,0.00293971,0.00293173,0.00297567,0.00313727,0.00322573,0.00334075,0.00341594,0.00349457,0.00358551,0.0036188,0.00373458,0.00385097,0.00397851,0.00407615,0.00420882,0.00421608,0.00429727,0.00435403,0.00438722,0.00445449,0.00456284,0.0046509,0.00466777
ours16_64vggmean,0.2137758,0.21977112,0.225753,0.23157431,0.23619324,0.24153756,0.24513039,0.24747172,0.24924007,0.25090587,0.25303805,0.25605413,0.25727707,0.2602988,0.26370287,0.2664756,0.27006248,0.27349314,0.27622736,0.27916747,0.28187752,0.28454792,0.28622973,0.2882762,0.2898384,0.2910744,0.29266047,0.29303682,0.29352027,0.2952143
ours16_64vggstderr,0.00377891,0.0037175,0.00363717,0.00359232,0.00358814,0.00353283,0.00353669,0.00350362,0.003473,0.00348694,0.00356224,0.00359366,0.00360842,0.00365982,0.00373308,0.00376948,0.00381187,0.00386229,0.00388676,0.00388586,0.00396772,0.00408022,0.00413015,0.00415652,0.00420292,0.00421265,0.00421049,0.00426045,0.0043059,0.00431297
ours16_64alexmeaninv,0.90811486,0.90319064,0.89816747,0.89273763,0.88709048,0.88262532,0.88007209,0.87687911,0.87424567,0.87209658,0.86934194,0.86674938,0.86407842,0.86185423,0.85972321,0.85562693,0.8518551,0.84913741,0.84651607,0.84314393,0.83867273,0.83584625,0.83405781,0.83227204,0.83104898,0.82796666,0.82729061,0.82657216,0.82529287,0.82386628
ours16_64vggmeaninv,0.7862242,0.78022888,0.774247,0.76842569,0.76380676,0.75846244,0.75486961,0.75252828,0.75075993,0.74909413,0.74696195,0.74394587,0.74272293,0.7397012,0.73629713,0.7335244,0.72993752,0.72650686,0.72377264,0.72083253,0.71812248,0.71545208,0.71377027,0.7117238,0.7101616,0.7089256,0.70733953,0.70696318,0.70647973,0.7047857


==> data_kth_ssim_psnr.txt <==
t,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39
oursv2ssim,0.92923907,0.91182974,0.89669225,0.88490338,0.87541015,0.86738499,0.85971624,0.85213611,0.84514097,0.83869474,0.83229138,0.82607113,0.82007758,0.81506434,0.81077292,0.80681695,0.80345134,0.8004838,0.7973834,0.79481545,0.792514,0.7907859,0.78914049,0.7882469,0.7883159,0.78866289,0.78959677,0.7912838,0.79295573,0.79441238
oursv2ssim_128, 0.93873679, 0.92881677, 0.91874104, 0.91117459, 0.90469553, 0.89958996, 0.89478001, 0.8904082 , 0.88631653, 0.8828081 , 0.87909615, 0.87451678, 0.87023197, 0.86689666, 0.86344275, 0.86005116, 0.85668451, 0.85286585, 0.84923805, 0.84574136, 0.84267522, 0.83982745, 0.83750492, 0.83617455, 0.83531813, 0.83528845, 0.83549506, 0.83627917, 0.83786776, 0.83955459
oursv2ssim_128_err, 0.00170368, 0.00187927, 0.0020816 , 0.00226379, 0.00240084, 0.00251213, 0.00264094, 0.00274634, 0.00285484, 0.00294963, 0.00303839, 0.00313972, 0.00323851, 0.00332646, 0.00337157, 0.00340953, 0.0034526 , 0.00347089, 0.00347485, 0.00349035, 0.00351658, 0.00353809, 0.00356166, 0.00356048, 0.00358037, 0.00358276, 0.00357362, 0.00355292, 0.0035685 , 0.00360062
oursv2ssim_old, 0.94006511, 0.92796858, 0.91587575, 0.90610939, 0.89800313, 0.89072701, 0.88383297, 0.87786893, 0.87242628, 0.86716741, 0.86196257, 0.85584328, 0.84965949, 0.84472438, 0.84056207, 0.83667643, 0.83362448, 0.83079952, 0.82827724, 0.82554488, 0.82317273, 0.82143136, 0.81961488, 0.81880131, 0.81847505, 0.81931076, 0.82039969, 0.82233054, 0.82400491, 0.8255062
oursssim, 0.8474955 , 0.83962119, 0.83118731, 0.82392857, 0.81757592,  0.81246879, 0.80753182, 0.80279841, 0.79884605, 0.79535224, 0.79184228, 0.78759292, 0.78323698, 0.78007902, 0.77724106, 0.77413506, 0.77072909, 0.76719737, 0.76389593, 0.76065573, 0.75782408, 0.75612726, 0.75442073, 0.75376215, 0.75394235, 0.75464478, 0.75572377, 0.75682535, 0.75852701, 0.76080839
oursv2ssimerr,0.00194421,0.00233212,0.00267227,0.00289558,0.00306009,0.00318423,0.00328369,0.00339691,0.0034656,0.00352621,0.00361066,0.00366327,0.00371845,0.00375964,0.00377819,0.0037987,0.00382144,0.00383056,0.00382009,0.00383315,0.00384944,0.00384348,0.00383572,0.00381462,0.00378448,0.00375641,0.00375353,0.0037446,0.00373602,0.00375761
oursv2psnr_old, 27.87042035, 27.08847038, 26.42372453, 25.92967182, 25.54243435, 25.19602179, 24.89453135, 24.64773298, 24.44631963, 24.24410915, 24.03882416, 23.81810283, 23.61521231, 23.44373587, 23.29314848,  23.16364106, 23.08338581, 23.01940761, 22.95773035, 22.88248709, 22.82546075, 22.77268046, 22.70213914, 22.64199813, 22.60526645, 22.59346165, 22.60101606, 22.6276108 , 22.6748404 , 22.72383354
oursv2psnr,26.36756578,25.49243687,24.86546055,24.37836473,23.99046677,23.67350972,23.38582545,23.10274208,22.85331579,22.63212407,22.42154251,22.22719967,22.05872624,21.93192441,21.82548299,21.73173426,21.65576013,21.584185,21.51090339,21.44402513,21.39128016,21.33593836,21.2803255,21.2384733,21.20231259,21.1822874,21.18840826,21.20951562,21.23295538,21.26021576
oursv2psnrerr,0.17539754,0.16799642,0.16483325,0.16189728,0.1590981,0.15727032,0.15460112,0.15122897,0.14834336,0.1459505,0.1441705,0.14335885,0.14292322,0.14298982,0.14249581,0.14234516,0.14232916,0.14172961,0.14136777,0.14144565,0.14145401,0.1411972,0.14059682,0.13994946,0.13831265,0.1376933,0.13751717,0.13748279,0.13697409,0.1363886
oursv2128psnr_128, 26.11682081, 25.73753421, 25.38358107, 25.13152579, 24.9062037 , 24.72755657, 24.55884978, 24.40259265, 24.26235176, 24.13941677, 24.01561478, 23.86343247, 23.73828125, 23.6338593 , 23.51934123, 23.41347568, 23.3124765 , 23.21845373, 23.12651953, 23.03085477, 22.94625799, 22.86408383, 22.78887153, 22.72894306, 22.67614634, 22.64258694, 22.62852315, 22.62565809, 22.65224758, 22.68883646
oursv2psnr_128_err, 0.17649229, 0.16896346, 0.16397086, 0.16070124, 0.15901334, 0.15645797, 0.15407754, 0.15324907, 0.15253733, 0.15093903, 0.14907309, 0.14918978, 0.14897123, 0.14784181, 0.14647584, 0.14583995, 0.14700348, 0.14790729, 0.14802615, 0.14806365, 0.14848335, 0.14932994, 0.14916067, 0.14800675, 0.14755047, 0.14656904, 0.14544063, 0.14507455, 0.14507031, 0.14443585
savpdetssim, 0.97620703, 0.95360437, 0.93454482, 0.91923388, 0.90658446, 0.89566082, 0.88577468, 0.87690133, 0.8686071 , 0.86070091, 0.85290461, 0.84525366, 0.83782505, 0.83077061, 0.82483392, 0.81964829, 0.81460813, 0.80991447, 0.80544099, 0.8023463 , 0.79904571, 0.79678622, 0.79526469, 0.79456022, 0.79428125, 0.79494339, 0.79664889, 0.79849545, 0.80047433, 0.80190341
savpdetpsnr, 33.69994417, 30.27936962, 28.51990945, 27.43567384, 26.66691699, 26.06871555, 25.56562307, 25.15020871, 24.7990972 , 24.48629087, 24.20091309, 23.93012038, 23.6752463 , 23.44651203, 23.25175994, 23.06997213, 22.89189205, 22.74098447, 22.62515619, 22.54157783, 22.46108359, 22.40275147, 22.35186894, 22.30457615, 22.29171462, 22.29510898, 22.34657873, 22.38274402, 22.44202193, 22.48253028
savpdetssimerr, 0.00076643, 0.00131993, 0.00170497, 0.00202702, 0.00225326, 0.00244902, 0.00263425, 0.00280936, 0.0029791 , 0.00315983, 0.00335608, 0.00352072, 0.00365629, 0.00378599, 0.0038691 , 0.00390146, 0.0039349 , 0.00397246, 0.00403898, 0.00407513, 0.00412704, 0.00417682, 0.00420119, 0.00418469, 0.00419303, 0.00417205, 0.00416703, 0.00416539, 0.00419243, 0.00422755
savpdetpsnrerr, 0.16822686, 0.16502853, 0.15992354, 0.1576543 , 0.15527067, 0.1538121 , 0.15172638, 0.1512187 , 0.15143389, 0.15328385, 0.15501813, 0.15510775, 0.15419023, 0.15453929, 0.15487808, 0.15528819, 0.15528777, 0.15632561, 0.1584553 , 0.16007018, 0.16104437, 0.16196717, 0.16253426, 0.16077372, 0.16021171, 0.15901106, 0.15901816, 0.15883777, 0.16045373, 0.16173589

ourspsnr, 23.71398334, 23.42452834, 23.14788462, 22.92704598, 22.72978872, 22.56872616, 22.41115762, 22.25025975, 22.11654308, 22.00964645, 21.90624736, 21.78934912, 21.67081904, 21.585694  , 21.5119239 , 21.43126217, 21.3425392 , 21.25043744, 21.16819757, 21.07516885, 21.02087325, 20.98658623, 20.94333016, 20.91207558, 20.89328357, 20.88371125, 20.89646465, 20.90430319, 20.932576  , 20.9877353 
oursssimerr, 0.00303777, 0.00302422, 0.00306907, 0.00313661, 0.00322646, 0.00330053, 0.00339096, 0.00344345, 0.00350577, 0.00356993, 0.00364858, 0.00372446, 0.00373979, 0.00376221, 0.00377251, 0.00377709, 0.00376452, 0.00373711, 0.00373001, 0.00372619, 0.00378265, 0.00381913, 0.00383548, 0.00385326, 0.00384532, 0.00386133, 0.00387852, 0.00389277, 0.00388871, 0.00391043
ourspsnrerr, 0.17017369, 0.16616903, 0.16302175, 0.16088434, 0.15907068, 0.15764531, 0.15616873, 0.1542969 , 0.152761  , 0.15218453, 0.15187082, 0.15188233, 0.150917  , 0.15105495, 0.15140811, 0.1511306 , 0.15096298, 0.15021575, 0.14942081, 0.14753936, 0.14760445, 0.14766073, 0.14725724, 0.14724789, 0.14717814, 0.1473695 , 0.14790394, 0.1475484 , 0.14723937, 0.14724352
savpssim, 0.95380396, 0.92300876, 0.90146314, 0.88585198, 0.87216901, 0.86034302, 0.85040131, 0.84038171, 0.83048905, 0.82061908, 0.81162557, 0.80300052, 0.79450965, 0.78630848, 0.77980823, 0.77365532, 0.76861183, 0.76553148, 0.76206439, 0.75909869, 0.75741543, 0.75564884, 0.75441577, 0.75417251, 0.75415628, 0.75484837, 0.75650136, 0.75816849, 0.75946373, 0.76102665
savpsnr, 30.98356017, 28.31679052, 27.04250224, 26.23770378, 25.62609955, 25.11096818, 24.70213776, 24.31230437, 23.98162873, 23.65684927, 23.3672292 , 23.09986017, 22.83905919, 22.608089  , 22.4173622 , 22.24513815, 22.11355436, 21.99466161, 21.8810098 , 21.77457501, 21.7151759 , 21.65622925, 21.60658296, 21.56746127, 21.54652738, 21.54046736, 21.58469524, 21.65219314, 21.69451816, 21.73603315
savpssimerr, 0.00145499, 0.0019006 , 0.0022341 , 0.00250455, 0.00271154, 0.00286842, 0.00302518, 0.00316399, 0.00329254, 0.00343544, 0.00354781, 0.00365518, 0.00375618, 0.00383815, 0.00389281, 0.00395267, 0.00399867, 0.00400273, 0.00403709, 0.00406327, 0.00410042, 0.00413143, 0.00414073, 0.00417301, 0.00422911, 0.00424303, 0.00430387, 0.00437736, 0.00441165, 0.00443875
savppsnrerr, 0.13235549, 0.13298036, 0.13362055, 0.13305804, 0.13336607, 0.13163295, 0.12951325, 0.12633177, 0.12599222, 0.1259686 , 0.12612475, 0.12640963, 0.1275565 , 0.12761887, 0.12841714, 0.13087254, 0.13282731, 0.13279819, 0.13266001, 0.13247565, 0.13408912, 0.13513252, 0.13498617, 0.13606035, 0.13773173, 0.13900142, 0.14099131, 0.14442367, 0.14531859, 0.14606971
ours16_128ssim, 0.85065415, 0.84222341, 0.83246244, 0.82450354, 0.81787764, 0.81213633, 0.80733715, 0.8027174 , 0.7984221 , 0.79374036, 0.78912652, 0.78453794, 0.78006744, 0.77692516, 0.7747633 , 0.77211727, 0.76858834, 0.76527201, 0.76205629, 0.75981523, 0.75804064, 0.75665184, 0.75514264, 0.75429704, 0.75431317, 0.75556707, 0.75690732, 0.75870836, 0.76057896, 0.76221068
ours16_128ssimerr, 0.00307668, 0.00308103, 0.00310576, 0.00316359, 0.00322719, 0.00328745, 0.0033098 , 0.00334447, 0.00340117, 0.00345502, 0.00350642, 0.00355912, 0.00357292, 0.00360216, 0.00361354, 0.00362591, 0.00360945, 0.0036027 , 0.00361951, 0.0036332 , 0.00366276, 0.00369071, 0.00369298, 0.00369968, 0.00370748, 0.00370666, 0.00374409, 0.00375454, 0.00374217, 0.00373246
ours16_128psnr, 23.36527421, 23.05134018, 22.6958396 , 22.4275254 , 22.20765326, 22.01410684, 21.84720741, 21.67968487, 21.54252157, 21.40687933, 21.27481309, 21.16095179, 21.04093064, 20.95873064, 20.89305646, 20.81677542, 20.7177226 , 20.62953787, 20.5516816 , 20.48316528, 20.43137734, 20.3949151 , 20.35333083, 20.31800141, 20.29842587, 20.30528381, 20.33700442, 20.36439937, 20.4003028 , 20.42330209
ours16_128psnrerr, 0.19723602, 0.19132956, 0.18374075, 0.17853215, 0.17491934, 0.17196055, 0.16863485, 0.164845  , 0.16249404, 0.16110997, 0.1596189 , 0.15915925, 0.15753787, 0.15672991, 0.15597444, 0.15477643, 0.15318243, 0.15166189, 0.1502931 , 0.14901638, 0.1485309 , 0.1484545 , 0.14837769, 0.14807281, 0.14781806, 0.14822891, 0.14934256, 0.14958204, 0.14929894, 0.14868522
drnetssim, 0.89291332, 0.86786852, 0.84159886, 0.82008413, 0.80282605, 0.79133604, 0.78183338, 0.77194257, 0.76412679, 0.75743591, 0.75116894, 0.74319648, 0.73704793, 0.73197072, 0.72768249, 0.72206011, 0.71780285, 0.7139801 , 0.71169181, 0.70925828, 0.70582903, 0.70383185, 0.70285124, 0.70181311, 0.70215151, 0.70287804, 0.70430195, 0.70631664, 0.70657463, 0.70464283
drnetpsnr, 25.16149803, 23.96122506, 22.89114647, 22.11167841, 21.57392121, 21.18228438, 20.88882429, 20.59911654, 20.37278956, 20.16733656, 19.99715039, 19.801725  , 19.6719138 , 19.56310342, 19.4856058 , 19.36869641, 19.25143109, 19.17537467, 19.10945463, 19.01416519, 18.8971908 , 18.82988504, 18.79387763, 18.71730534, 18.68614674, 18.66282863, 18.66680088, 18.69448261, 18.69709526, 18.61988408
drnetssimerr, 0.00281863, 0.00315138, 0.00351638, 0.00370366, 0.00395987, 0.00389228, 0.00370723, 0.00373947, 0.00379066, 0.00382241, 0.00388253, 0.00404249, 0.00407065, 0.00399943, 0.00395176, 0.00397674, 0.00400613, 0.00401962, 0.00398851, 0.00402848, 0.00407273, 0.00414159, 0.00418722, 0.00420223, 0.00418909, 0.0042312 , 0.00430385, 0.00437644, 0.00442394, 0.00449493
drnetpsnrerr, 0.13660007, 0.13526209, 0.13622356, 0.13744762, 0.14228152, 0.14044784, 0.13223381, 0.12996196, 0.12880364, 0.12869893, 0.12805274, 0.13469867, 0.13578174, 0.13407563, 0.12933141, 0.12800989, 0.12834307, 0.12887248, 0.1275761 , 0.12650369, 0.12894171, 0.1311622 , 0.13202603, 0.13380364, 0.13282639, 0.13329158, 0.13517435, 0.13531637, 0.13628821, 0.14037647
ours16_64ssim,0.84917931,0.83885422,0.82827498,0.81965744,0.81213559,0.80637682,0.80099277,0.79607529,0.79128008,0.7863152,0.78158872,0.77683456,0.77233169,0.76828243,0.76474163,0.76200658,0.75963676,0.75732222,0.7549262,0.75236518,0.75024308,0.7492251,0.74809839,0.74747004,0.74759801,0.74805402,0.74869991,0.75024355,0.75112602,0.75231947
ours16_64ssimstderr,0.00295438,0.00297137,0.00301635,0.00309632,0.0031564,0.00318609,0.00322988,0.00327464,0.00332878,0.00339114,0.00345122,0.00349206,0.00352219,0.00354687,0.00354056,0.00355006,0.00353273,0.00350746,0.0035063,0.00350256,0.00354848,0.00359457,0.00358156,0.00357979,0.00358548,0.00357546,0.0035745,0.00359875,0.00361462,0.00364903
ours16_64psnr,23.10768975,22.75346959,22.41574154,22.15311534,21.91651257,21.72363166,21.54381275,21.379604,21.24250753,21.11818126,20.99614883,20.87575382,20.75999007,20.65814408,20.57058562,20.51222654,20.45983478,20.40186792,20.35130075,20.28874145,20.24725512,20.22550087,20.19421684,20.1679062,20.14920596,20.13322523,20.1301239,20.1409745,20.1447473,20.16480169
ours16_64psnrstderr,0.19393804,0.18681708,0.18089649,0.17725047,0.17323176,0.16983364,0.16645459,0.16351587,0.16198219,0.16083516,0.15973294,0.15844398,0.15706218,0.1553844,0.15397729,0.15401277,0.15404581,0.15296191,0.15239517,0.15159351,0.15176789,0.15234626,0.15165799,0.15104373,0.15054972,0.15026569,0.14986797,0.14980113,0.14921074,0.14909521

